A proof of the instability of AdS for the Einstein--massless Vlasov system

In recent years, the AdS instability conjecture, put forward by Dafermos-Holzegel in 2006, has attracted a substantial amount of numerical and heuristic studies. Following the pioneering work of Bizon-Rostworowski, research efforts have been mainly focused on the study of the spherically symmetric Einstein-scalar field system. The first rigorous proof of the instability of AdS in the simplest spherically symmetric setting, namely for the Einstein-null dust system, was obtained in [G. Moschidis, A proof of the instability of AdS for the Einstein-null dust system with an inner mirror, 2017, arXiv:1704.08681]. In that work, the evolution was restricted to the exterior of an inner mirror placed at $r=r_{0}>0$, in order to circumvent the trivial break down of the Einstein-null dust system occurring at $r=0$; in that setting, additional considerations necessitated $r_{0}$ to shrink to $0$ with the size of the initial perturbation. In this paper, we establish the instability of AdS for the Einstein-massless Vlasov system in spherical symmetry. This will be the first proof of the AdS instability conjecture for an Einstein--matter system which is well-posed for regular initial data in the standard sense, without the addition of an inner mirror. New difficulties associated with the Einstein-massless Vlasov system (such as the need for control on the paths of non-radial geodesics in a large curvature regime) force us to develop a strategy of proof which is fundamentally different from the one employed in the case of the Einstein--null dust system, albeit still based on the interaction of beams of matter in physical space.

==> Intersection_Intro_2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Intersection_Intro_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Intersection_Intro_2.pdf}}%
    \put(0.67589322,0.20699911){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11164866\unitlength}\raggedright  \end{minipage}}}%
    \put(0.51105637,0.49576385){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.51105637,0.48700714){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(-0.50213455,0.65519485){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\bar{\zeta}$\end{tabular}}}}%
    \put(-0.21284866,0.70455856){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\zeta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Intersection_Intro_2.pdf}}%
    \put(-0.88251091,0.81803496){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\mathcal{E}_+[\bar{\zeta}]$\end{tabular}}}}%
    \put(-0.76927841,0.57907958){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\mathcal{E}_-[\bar{\zeta}]$\end{tabular}}}}%
    \put(-0.94141197,0.43550048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\mathcal{E}_-[\zeta]$\end{tabular}}}}%
    \put(-0.82220886,0.72637389){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\mathcal{E}_+[\zeta]$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Intersection_Intro_2.pdf}}%
    \put(-0.78340675,0.56392738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{R}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

